Learning Efficient Constraint Graph Sampling for Robotic Sequential Manipulation

Efficient sampling from constraint manifolds, and thereby generating a diverse set of solutions for feasibility problems, is a fundamental challenge. We consider the case where a problem is factored, that is, the underlying nonlinear program is decomposed into differentiable equality and inequality constraints, each of which depends only on some variables. Such problems are at the core of efficient and robust sequential robot manipulation planning. Naive sequential conditional sampling of individual variables, as well as fully joint sampling of all variables at once (e.g., leveraging optimization methods), can be highly inefficient and non-robust. We propose a novel framework to learn how to break the overall problem into smaller sequential sampling problems. Specifically, we leverage Monte-Carlo Tree Search to learn assignment orders for the variable-subsets, in order to minimize the computation time to generate feasible full samples. This strategy allows us to efficiently compute a set of diverse valid robot configurations for mode-switches within sequential manipulation tasks, which are waypoints for subsequent trajectory optimization or sampling-based motion planning algorithms. We show that the learning method quickly converges to the best sampling strategy for a given problem, and outperforms user-defined orderings or fully joint optimization, while providing a higher sample diversity.

==> ideas-random.txt <==


use this to keep paragraphs and ideas that i erase from the main document but that could be useful later


***
\\textbf{BEFORE} 
In this paper we present an algorithm to efficiently generate a rich set of diverse solutions for complex and high-dimensional nonlinear programs leveraging its factored structure. The optimization problem has no cost term and our task is to compute  the maximum number of solutions that fulfil the constraints, i.e. generating samples that lie on the solution manifold, in a fixed computational time.

Our main motivation is to solve sequential manipulation planning problems in robotics, which require a joint optimization  of sequences of object poses and robot configurations with grasping, stability, placement and collision constraints.

In particular, we want to generate keyframes. Keyframes are snapshots of the state of the objects and robots when the constraint activity changes (e.g., picking, placing, touching, etc.). These keyframes are useful because they can be used as waypoints to compute smooth and differentiable trajectories between them.  

The main challenge in our setting is that real problems in robotic manipulation are very non linear, due to obstacles, grasping constraints, kinematic chains and rotations. Moreover, this non linearity comes from the fact that this continuous constraints hide the natural discrete structure of manipulation (where to grasp, left or right \ldots )

Traditionally, solutions of non linear manipulation planning problems (\textbf{should i focus on the keyframe problem?!}) are generated by one of two following methods. 
The first approach is to use a non linear local solver to generate a joint solution for all the variables simultaneously. Different methods exists: Interior Point, Augmented Lagrangian, Quadratic Sequential Programming, Penalty method \ldots  They all start from an initial guesss, and locally optimize until they  converge to some stationary point  that could be feasible or infeasible. 
When the scenario is easy and the initial guess is good, they can generate a solution. 
However, when the problem is highly non linear, they often converge to an infeasible point and are unable to produce diverse samples. The main reason for that is that the non linearity of the constraints induces a lot of bad local minima that trap all the local solvers.  

The second approach is to define a fixed hierarchy or sampling order. Instead of solving the problem at once, they divide the problem into a sequence of easier subproblems. One of the challenges here is that the solution of the first levels of the hierarchy could be infeasible for the next steps.  Moreover, only in some simple or very structured settings is straight forward to define good hierarchies. In complex and general scenarios, a user defined hierarchy is normally suboptimal, i.e. other unknown problem decomposition  are better, in the sense that they produce solutions faster.

\textbf{I should point out better the relation between the strategy to solve the non linear program and the problem decomposition. Choosing one strategy means, implicitely, choosing a problem decomposition. Also: intuition of what make a good decomposition.}

% SOME EXTRA IDEAS
% But our goal is to generate a set of diverse solutions that can be used as discrete samples for other applications!

% The strategy of generating a random initial guess is not good, probability of getting an initial guess that leads to a feasible solution is almost zero. Why? Because manifold of solutions is very low dim with respect to ambient space. The non linearity induces a lot of infeasible local minima that trap the algorithms. 

% Solving the problem in once is often intractable: only works in easy scenarios and is unable to generate all possible solutions. 

% In our settings, finding a diverse solution of the joint problem without using any hierarchy or decomposition is impracticable. Just finding one is difficult, as requires a good initial guess. Impossible Diverse solutions, to different manifolds. This leads to using decomposition, solving the parts of the problem sequentially.

% Why hierarchies sometimes fails \\ 

% Only in simple settings is possible that user defines an optimal hierarchy. 
% Solutions of base problems are not feasible for the upper level.
% Problem depenent. a fixed sequence will not work for any possible problem. 

In contrast to these two strategies, our method uses the factor graph representation of the problem to reason online about the best decomposition to solve the problem. The factor graph representation of a non linear program is a bipartite graph whose vertices are variables and constraints connected by edges that indicate the dependence.  

Variables are grouped into blocks with some semantic meaning: for example the robot joints values at given time or  configuration or the pose of an object. However, no explicit hierarchy is introduced between groups. 

The key idea to get an efficient sampling algorithm is to find the best problem decomposition. We call \textit{problem decomposition} the order in which the variables should be computed (allowing joint computations, not just one by one).

% Solution to the whole problem are generated by solving a sequence of smaller problems.
% The proposed framework could also be thought as a meta learning problem, as the goal is to find the way the best way to generate samples. 
% progressive}, \cite{browne2012survey}.

The optimal problem decomposition depends on the graph structure and the current problem instance. Therefore, finding the optimal decomposition requires online algorithms that actively learns the best strategy to generate samples while generating useful samples. 

\textbf{This should be explained better!} In this work, we propose an online learning algorithm based on Monte Carlo Tree search on an stochastic process of computational states, that models which block variables have been assigned and the possible operations to generate new variables, until reaching a full feasible sample. 

Exploitation and exploration is balanced with the upper confidence bound (bandit formulation). The graph structure and the variables and constraints dimensionality is analysed to prune possible transition, reducing the size of the tree and making the algorithms efficient. 

In the experiments, we show that our algorithms converge fast to the best sampling strategy known in hindsight while generating useful samples.


==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

A method for breaking complex motion planning into shorter
ones using randomized search tree structure of the task.

Output serves as waypoints for subsequent trajectory
optimization or sampling-based motion planning.

Two concrete application examples are simulated.

Please make sure key issues in paper are better clarified:

1. Conditional sampling operations.
2. Constraint graphs in robotics.
3. How reduction in Table I is done?
4. How dimensions of solution space and embedded space are
computed?
5. Explain the sequences in Table II.
6. Explain projection for coverage evaluations.


----------------------------------------
Comments on Video Attachment:

Please record with more paused talk.
Comments to author (Editor)
================================

[None found]


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews/Review14873.txt <==
Reviewer 1 of ICRA 2021 submission 795

Comments to the author
======================

The paper presents a framework to learn how to break a
robot manipulation planning problem into smaller sequential
sampling problems. The proposal uses a Monte-Carlo tree
search strategy to compute a set of diverse valid robot
configurations for mode-switches within sequential
manipulation tasks, which are to be used as waypoints for
subsequent trajectory optimization or sampling-based motion
planning algorithms. 

Main concern:

The paper has an interesting contribution but it is not
clearly explained. An effort is required to help the reader
in understanding the proposal by introducing examples while
explaining it. I think that this should be done specially
in Sec IV where for instance it is not clear what are the
authors referring to when talking about conditional
sampling operations...It is not until Sec. VI-B when
reporting computational times that one gets some insight on
this.

Other issues:

1) The authors say in the introduction that "While defining
good decompositions is feasible for simple or structured
settings, in general, they are suboptimal for complex
scenarios".  Some comment on what are the authors referring
to as "complex" is required; is the hand-over problem a
complex scenario? does it depend on the clutterness? 

2) A more formal explanation is required when introducing
for the first time the constraint graphs for robotics
manipulation in Fig. 2, mainly regarding the constraints
Kin, Collision, Grasp and Position.

3) How is the reduction in Table I actually done? Is it
automated in any way?

4) In Sec VI-A how are the dimensions of the solution space
and the embedded space computed? I was not able to
repreduce those numbers given.

5) It is not possible to understand the sequences in Table
II. Which are the variables shown in these sequences? Some
description or graphical representations is required.

6) Better explanation of the projections for the coverage
evaluation is required. Can the discretization chosen afect
the results?

Comments on the Video Attachment
================================

Good illustration of the proposal. Too fast explanations;
more paused talk required, or pauses in between
explanations necessary.

==> reviews/Review14877.txt <==
Reviewer 3 of ICRA 2021 submission 795

Comments to the author
======================

This paper presents a meta-reasoning algorithm for
efficiently decomposing continuous constraint satisfaction
problems into a sequence of potentially smaller
optimizations.	The motivating application for this
approach is for it to serve as a subroutine in a task and
motion planning algorithm. The authors frame the problem of
selecting a sequence of sets of variables to optimize
together as an MDP, where the objective is to minimize the
runtime required to produce a solution. They use Monte
Carlo Tree Search to solve this MDP and identify efficient
orderings. Ultimately, the authors compare their method
with commonly-used expert sequences in two robot
manipulation planning domains.

The paper makes a good contribution through providing a
principled method for selecting how to decompose continuous
constraint satisfaction problems. Additionally, the
empirical results reporting the sampling rate of different
(expert) sequences is interesting in its own right.

Although MCTS does use online learning to guide its search,
using the term learning by itself, such as in the title,
might initially cause confusion with, for example, a
hypothetical offline supervised learning method for
directly predicting an ordering. Furthermore, it downplays
the critical search component of MCTS. I think instead
using a term like meta-reasoning might be more informative
for the reader.

It would be helpful to briefly discuss an example of how
this method would fit in a TAMP algorithm. For example,
consider a simple TAMP algorithm that enumerates sequences
of parameterized actions. For a given sequence, the set of
action parameters and action constraints forms a constraint
graph. The constraint graph includes kinematic variables
and motion plan variables. The proposed method addresses
finding multiple solutions for the kinematic variables in
the constraint network.  Then, conditioned on a kinematic
solution, a TAMP algorithm attempts to find motion plans to
obtain a full solution.

Provide a reference for methods that densely sample a
manifold using projection. For example, [1] discusses
projection in the context of constrained motion planning.

I would move the paragraph "Most of the conditional
sampling operations..." to section 3 to make the primitive
operation more concrete for the reader before jumping into
meta-reasoning land. 

A conditional probability density for a conditional sampler
technically is undefined if there are no feasible
completions. 

The phrase "i.e., the constraints that are evaluated on
$x_{s_i}$ , but not on $x_{s_j}$" was confusing. The
example and sentence before this phrase were more clear.

Could the warm-start technique be applied across constraint
graphs with different topologies? For example, many TAMP
algorithms consider several constraint graphs in the
process of finding a solution.

Does the performance of the tree methods degrade
considerably if no pruning rules are applied?

Do the results in figure 4 (a) & (b) include the
meta-overhead of MCTS? Presumably it is small compared to
the computational cost of each optimization, but it would
helpful to make this explicit.

Clarify that the "projection" operation used when
discussing coverage is a set projection rather than a
geometric projection.

[1] Kingston, Z., Moll, M. and Kavraki, L. E. (2018)
"Sampling-based methods for motion planning with
constraints," Annual review of control, robotics, and
autonomous systems. Annual Reviews, 1, pp. 159–185.

Comments on the Video Attachment
================================

This video is a nice summary of the paper.

==> reviews/Review38207.txt <==
Reviewer 4 of ICRA 2021 submission 795

Comments to the author
======================

This paper describes a process to systematically decompose
complex constraint problems and find a variety of solutions
through sampling and the application of various methods to
improve efficiency. The paper is well written and presents
an effective method of solving continuous high-constraint
problems using a novel combination of existing methods and
theoretical frameworks.

Strengths:
The transformation of the problem into an MDP is described
well, as is the process of solving it using UCT.
The impressive effect of the pruning process is
demonstrated well. The Results section is well described
and supports the conclusions well.

General issues and suggestions:
1. Separating the introduction and related works sections
is a common tactic, yet in this case, as ideas and topics
are presented first without references at all, this may
harm clarity. Adding some references in the second and
third paragraphs of the introduction may help non-expert
readers.
2. Algorithm 1: line 8, which is highlighted as important
in the text, is unclear. Further explanation in the text,
or expanding the line to make it clearer would be
preferred. In particular, it is not clear what the reward
is at any intermediate state, as the reward function is
defined only for reaching the terminal state.
3. The pruning process and criteria, in general, is
described well, but it is not entirely clear what
transitions were pruned in the examples given (especially
in the second example, which seems to describe a non-valid
transition).
4. The meaning of the computation times given in section
VI-B is not clear. Is this the average time to randomly
generate a single sample of the given variable set or a
successful sample?
5. No consideration is given to applications on actual
robotic problems, and any issues that can arise from that.

Mistakes and typos:
1. The term NLP is first used in section III B without
definition. Its use, in this case, is uncommon, and
therefore ambiguous at first glance.
2. Section II-A: "this methods" - these methods. In
addition, in the same section, the sentence that begins
"Examples in robotic application attempt..." is worded
awkwardly. I'd suggest "Examples in robotic application
demonstrate attempts...".
3. Section IV: "on the on the history..." - remove
unnecessary doubling.

Comments on the Video Attachment
================================

It is hard to nake out some words during the video. Please
consider rerecording the video with slower speaking, more
careful pronunciation, or better sound quality.
